Xor Filters: Faster and Smaller Than Bloom and Cuckoo Filters

The Bloom filter provides fast approximate set membership while using little memory. Engineers often use these filters to avoid slow operations such as disk or network accesses. As an alternative, a cuckoo filter may need less space than a Bloom filter and it is faster. Chazelle et al. proposed a generalization of the Bloom filter called the Bloomier filter. Dietzfelbinger and Pagh described a variation on the Bloomier filter that can be used effectively for approximate membership queries. It has never been tested empirically, to our knowledge. We review an efficient implementation of their approach, which we call the xor filter. We find that xor filters can be faster than Bloom and cuckoo filters while using less memory. We further show that a more compact version of xor filters (xor+) can use even less space than highly compact alternatives (e.g., Golomb-compressed sequences) while providing speeds competitive with Bloom filters.

==> abstract.txt <==
The Bloom filter provides fast approximate set membership while using little memory. Engineers often use these filters to avoid slow operations such as disk or network accesses. As an alternative, a cuckoo filter may need less space than a Bloom filter and it is  faster. Chazelle et al. proposed a generalization of the Bloom filter called the Bloomier filter. Dietzfelbinger and Pagh described a variation on the Bloomier filter that can be used effectively for approximate membership queries. It has never been tested empirically, to our knowledge. We review an efficient implementation of their approach, which we call the xor filter. We find that xor filters can be faster than Bloom and cuckoo filters while using less memory. We further show that a more compact version of xor filters (xor+) can use even less space than highly compact alternatives (e.g., Golomb-compressed sequences) while  providing speeds competitive with Bloom filters.

==> letter.txt <==
Dear Editor, 

We would like to submit the manuscript "Xor Filters: Faster and Smaller Than Bloom and Cuckoo Filters" for publication in your journal. Our main contribution is the implementation and benchmarking of a simple technique alluded to in theoretical paper but never, to our knowledge, benchmarked in the context of approximate set membership.

All our experiments are fully reproducible. All the necessary code and instructions can be found at https://github.com/FastFilter/fastfilter_cpp

We deliberately kept the manuscript short and as simple as possible. We hope that it could be of interest to a broad range of readers.

The manuscript is entirely novel. It has not been submitted elsewhere. It has not circulated in any way, though the code is obviously public.

Sincerely yours,

The authors

==> notes.txt <==

I have cleaned up and simplified the paper up to section 3.4 about. You can review what I did. I suggest we keep things as simple as possible.

I think we need to finish section 3 by cleaning up xor+.

I think we need to explain more fully how xor+ is implemented and we need to finish the analysis... I tried to flesh it out, but it might be helpful if you could provide more details...

https://www.overleaf.com/project/5b9fc12f16943e7b1b454b22

In particular, I am trying to come up with cost model of some kind.

Ok, so out of 1.23*N elements, N elements are occupied.

You arrange it so that we have 0.36 empty spaces in the last third (1.23*N/3), so you have (1-0.36)*1.23/3=0.2624 of your N occupied elements.

Ok. So you use 1.23*N*2*k/3 for the first two thirds, and then
0.2624*N*k + 1.23*N/3*1.25 (25% for Rank9?)....

In any case, I end up with....

1.23*2*8/3 + 0.2624*8+1.23*1.25/3 = 9.17 bits per element....

If 'k' is a parameter, I get...
1.0824 * k + 0.51

Maybe this is bullshit and incorrect... but I think you can see where I am going with this...


================================

Since we are introducing Xor+, then we need to re-add Xor+ to the experimental results.

================================

It is fine to omit Golomb compressed sequence in the figures, but we should add a table with reported speeds.

================================

The appendices are too messy right now to be useful, in my opinion. I suggest we focus on trying to finish a simple paper before we produce complicated experiments.


==> referees.txt <==
Rasmus Pagh pagh@itu.dk

Mitzenmacher, Michael

==> revision-1.txt <==
Dear Dr Lemire:

Manuscript ID JEA-19-0016 entitled "Xor Filters: Faster and Smaller Than Bloom and CuckooFilters" which you submitted to the Journal of Experimental Algorithmics, has been reviewed.  The comments of the reviewer(s) are included at the bottom of this letter.

As you can see, the reviewer(s) suggest some major revisions to your manuscript.  Therefore, I invite you to respond to the issues raised by the reviewer(s)' and revise your manuscript accordingly. Your revised manuscript will undergo another round of refereeing.

To revise your manuscript, log into https://mc.manuscriptcentral.com/jea and enter your Author Center, where you will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision."  Your manuscript number has been appended to denote a revision.

You will be unable to make your revisions on the originally submitted version of the manuscript. Instead, preapare a revised manuscript and  submit it through your Author Center.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer(s) in the space provided.  You can use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer(s).

IMPORTANT:  Your original files are available to you when you upload your revised manuscript.  Please delete any redundant files before completing the submission.

Because we are trying to facilitate timely publication of manuscripts submitted to the Journal of Experimental Algorithmics, your revised manuscript should be uploaded as soon as possible.  If it is not possible for you to submit your revision in a reasonable amount of time, we may have to consider your paper as a new submission.

Once again, thank you for submitting your manuscript to the Journal of Experimental Algorithmics and I look forward to receiving your revision.

Sincerely,
Simon J. Puglisi
Associate Editor, Journal of Experimental Algorithmics
puglisi@cs.helsinki.fi


Reviewer(s)' Comments to Author:

Reviewer: 1

Comments:

This paper presents an implementation and performance benchmark of the
xor filter, which is based on the idea of solving a sparse linear
system of equations.  The xor filter is static, but offers good space
and speed.

Here are my concrete suggestions for improving the paper:

==========================================================================================

# 1.0

I think presenting the example at the beginning of section 3 is
useless.

------------------------------------------------------------------------------------------

Thomas:

What about "While we agree this section is redundant, we believe it is helpful by making it easier to understand."

==========================================================================================

# 1.1

Why isn't Algorithm 3 presented for what it is: a method for solving a
sparse random system of equations?  How does this algorithm relate to
prior work?  I believe this is a well-known algorithm, but this paper
doesn't make that clear.  Is there anything special to the version
presented here?

------------------------------------------------------------------------------------------

Thomas:

Should we add a short section in "Related Work", 2.3 "Random Linear Systems"
where we refer to "A family of perfect hashing methods" from Majewski, Wormald, Havas, and Czech. The random system has |S| equations in |B| variables, and can almost always be solved in linear time by peeling, which is what we do. We can also again refer to Dietzfelbinger and Pagh and the Bloomier filter.

==========================================================================================

# 1.2

In the evaluation, why not benchmark against quotient and morton filters?

------------------------------------------------------------------------------------------

Thomas:

We have the source code. Quotient filter: CQF algorithm, directory src/gqf, algorithm #30; limited to AVX2, size usage is always 2^n, lookup is slow. Morton filters: Morton algorithm, directory src/morton, algorithm #80; size usage reporting is incorrect, I need to see if I can implement this.

I recommend we add the results in table 2 and 3, but don't include them in the graphs for the 2^n case, or if lookup is too slow (same as with GCS).


==========================================================================================

# 1.3

Is there any way to make this data structure dynamic?

------------------------------------------------------------------------------------------

Thomas:

It is described somewhere (I would need to find out where) that with expected O(log n) effort, in many cases it is possible to add or remove entries, if the "peeling order" is kept in memory. I don't think it is practical (is would be rather slow, and needs a lot of memory).

Should we mention this somewere? It could be mentioned in the same place where we mention we consider the filter immutable.

==========================================================================================

# 1.4

I recommend this paper for acceptance, if they expand the evaluation to include morton and quotient filters.  (Assuming there's an open-source implementation.  I'm not asking the authors to implement either data structure from scratch.)

------------------------------------------------------------------------------------------

Thomas:

See # 1.2: I will try to implement the missing pieces and run benchmarks.

==========================================================================================

Reviewer: 2

Comments:
The paper gives an implementation and evaluates an approximate membership data structure (XOR filter) that was introduced in Dietzfelbinger and Pagh, 2008.
The paper is well written and easy to follow. It uses some tricks, especially, memory level parallelism to implement fast queries in the XOR filter even though there are 3 memory accesses.

==========================================================================================

# 2.0

The performance improvements in terms of space and query time are minimal compared to the cuckoo filter and Bloom filter at the cost of slow construction time.

------------------------------------------------------------------------------------------

Thomas:

Not sure if we should say anything. Maybe: we believe our paper still provides value, as we believe the improvements to the Pareto frontier are substantial, even if they come with some drawbacks.

==========================================================================================

Major comments:

==========================================================================================

# 2.1

1. The explanation of the XOR filter and construction/query algorithms is a little confusing. Having an example figure will help clear things in the first read.

------------------------------------------------------------------------------------------

Thomas:

I'm not sure how such a figure could look like... Maybe a table for the example in section 3, where we show for each key the 3 locations in the B array:

B 0 1 2 3 4 5 6 7 8 9
a     *   *       *
b *         *     *
c *         *       *

==========================================================================================

# 2.2

2. Authors should also include space/time comparison with the quotient filter. The quotient filter (QF) is slightly more space efficient than the cuckoo filter.

                x       alpha
Cuckoo          3       0.95
Quotient        2.125   0.95

It would be interesting to see the query time comparison with the QF because the QF is much faster for querying keys that are not present in the set.

Also, the authors argue that the blocked Bloom filter is the fastest because of the single memory access although it uses more space. The quotient filer also has single memory access for each operation but uses less space than a cuckoo filter.

------------------------------------------------------------------------------------------

Thomas:

See also # 1.2 and # 1.4.

We could say we used the reference implementation of the quotient filter, and it may not be fully optimized yet, but we believe the added complexity seems to outweight the lower number of memory accesses.

==========================================================================================

# 2.3

3. In the evaluation, multiple configurations of data structures (space and false-positive rate) are all put in the same table/graph. It would be better to club different data structures with the same configuration in the one figure. Comparing data structure would be more intuitive that way.

------------------------------------------------------------------------------------------

Thomas:

I'm afraid I'm not sure if I understand this remark. Right now multiple configurations are in the same table/graph. In tables 2 and 3, we sort them by algorithm name, then bits per key. In figures 3 - 4, we group them by algorithm name.

I assume "club together" means grouping them, but I don't see a good way to group different algorithms by configuration. Let's assume we group them as follows:

"Group 8": Bloom 8, Xor+ 8, and Xor 8
"Group 12": Bloom 12, Cuckoo 12
"Group 13": Cuckoo semi-sort 13
"Group 16": Bloom 16, Cuckoo 16, Xor 16
"Group x": Blocked Bloom

But these groups would be somewhat arbitrary; they do not reflect the bits per key used or false positive rate, as the configuration "8" has a slightly different meaning for different algorithms. Is the recommendation to sort them by bits per key or FPP in the tables? I believe that would be more confusing. For the graphs, I wouldn't know how such sorting or grouping could be made.

==========================================================================================

Reviewer: 3

Comments:
The article describes a new implementation of an approximate set membership filter called "Xor Filters".
The method is based on a theoretical paper by Pagh et al. The authors describe the implementation, and present experiments that show that the method
is superior to Bloom and Cuckoo Filter both in terms of space occupancy and query time.

The paper is a technically correct and it is a real contribution, however I have two significant concerns.
Therefore I recommend a major revision before publishing the paper.

==========================================================================================

# 3.0

My first big concern is that throughout most of the paper, Xor Filters are compared against Cuckoo Filters and Bloom Filters as if they are solving the very same problem and as if
the only significant difference is the false-positive rate. This is misleading:  Bloom Filters can dynamically add more elements to the filter, but can't remove elements.
Cuckoo Filters offer increased functionality: they also allow to remove elements from the filter. On the other hand, Xor filters functionality is more limited than Bloom filters,
as they need to know beforehand the entire set that will be added to the filter. In other words, the (real and important) improvements of the Xor filter apply to the particular case where
the set of elements to keep in the filter is static. This is  barely mentioned in the introduction, but I believe that this should be very clear at least in the abstract and in the discussion (4.4)
where there is no mention to this limitation of Xor filters. Otherwise, the paper is misleading.

------------------------------------------------------------------------------------------

Thomas:

I would say we also discussed this point, but came to the (we believe now wrong) conclusion that it is a minor point. What about

Abstract, variant 1:

Dietzfelbinger and Pagh described a variation on the Bloomier filter that can be used effectively for approximate membership queries for static sets. ("for static sets" is new).

Abstract, variant 2:

Dietzfelbinger and Pagh described a immutable variation on the Bloomier filter that can be used effectively for approximate membership queries. ("immutable" is new)

Abstract, variant 3:

Dietzfelbinger and Pagh described a variation on the Bloomier filter that can be used effectively for approximate membership queries. This variation limits the set to be static.

Section 4.4

I would add a new paragraph, maybe a the beginning, something like this:

The main disadvantage of the xor filter variants is that they are immutable. Bloom filter variants allow to add entries after the filter is built. Cuckoo filters and others allow, within some limitations, to remove entries. The xor filter clearly is less flexible in this regard, as neither is supported. We believe this limitation to be acceptable, for the cases were space usage and very fast lookup are a concern.


==========================================================================================

# 3.1

My second big concern is regarding the modifications to the Cuckoo filter implementation (Page 10, lines 15 - 22): the original implementation restricted the size to be a power of 2,
but here the authors made modifications to allow arbitrary size, thus (potentially) reducing the space usage. However, this implied a modification to the method that answers the queries, that potentially makes it slower.
It is impossible not to wonder how did this modification impact the query times. I would like to see a version of the cuckoo filter without said modifications included in the the plots. As the authors point out, this will
behave differently depending on the size of the filters (possible wasting up to 50% of space). It would be interesting to see what happens  in the experiments (e.g. by using key sets of size of 1M, 10M, 100M, 1000M. instead of only 10M and 100M).

------------------------------------------------------------------------------------------

Thomas:

I can run the tests with the 2^n variants (Cuckoo8-2^n, Cuckoo12-2^n, Cuckoo16-2^n, CuckooSemiSort13-2^n; algorithm ids 14, 15, 16, 17).

I recommend we add a new algorithm in 4.1 "Filter Implementations" called "CO" for "original cuckoo filter". In two other (I believe) papers the cuckoo algorithm was changed in the same way we did, for the same reasons. We can then add the results in table 2 and 3.

The reviewer requests plots for the 2^n case, and for 1M, 10M, 100M, 1000M. What about adding one new plot that has space usage for various sizes (even more than just 1M, 10M, 100M, 1000M). For the 2^n cases, it will go up and down. For all others, it will be flat, illustrating "possible wasting up to 50% of space"". We could add a new paragraph in section 4.3 "Query Time Versus Space Overhead", explaining it.

But I would keep the existing plots as they are (not add the 2^n cases there.

==========================================================================================

# 3.2

Other remarks:
Page 3, line 51 (and onward): a Set S = {A,B,C} is used, but B is also used to designate an array (page 4,  line 6). This makes the reading unnecessarily confusing.

------------------------------------------------------------------------------------------

Thomas:

I didn't notice so far... what about using lowercase a, b, c for the entries?

==========================================================================================

# 3.3

Page 4, line 20: h_0 (h_0(A)=2)) . One set of parenthesis are from the text and the other corresponds to the evaluation of function. Again, unnecessarily confusing.

------------------------------------------------------------------------------------------

Thomas:

I don't think this is a problem... as a software engineer, I'm used to nested parenthesis... But we can try to fix this partially.

==========================================================================================

# 3.4

Page 9, footnotes: All the links to the repositories are broken.

------------------------------------------------------------------------------------------

Thomas:

Ups... The last one works for me, the first 2 need to be fixed (fastfilter instead of xorfilter).

==========================================================================================

Associate Editor's Comments to Author:

Associate Editor: Puglisi, Simon
Comments to the Author:
(There are no comments.)
